GRCNN: Graph Recognition Convolutional Neural Network for Synthesizing Programs from Flow Charts

Program synthesis is the task to automatically generate programs based on user specification. In this paper, we present a framework that synthesizes programs from flow charts that serve as accurate and intuitive specifications. In order doing so, we propose a deep neural network called GRCNN that recognizes graph structure from its image. GRCNN is trained end-to-end, which can predict edge and node information of the flow chart simultaneously. Experiments show that the accuracy rate to synthesize a program is 66.4%, and the accuracy rates to recognize edge and nodes are 94.1% and 67.9%, respectively. On average, it takes about 60 milliseconds to synthesize a program.

==> res/production/abs.json <==
{"mat": [[0, 1, 2, 0], [0, 0, 0, 1], [0, 0, 0, 1], [0, 0, 0, 0]], "nodes": 4, "branches": 1, "bb": [0.0, 0.0, 181.5, 204.0], "0": {"label": "0x>=0", "box": [0, 47, 38, 133]}, "1": {"label": "1 a = x", "box": [90, 0, 126, 83]}, "2": {"label": "2a=-x", "box": [88, 101, 127, 181]}, "3": {"label": "3return a", "box": [163, 30, 204, 150]}}

==> res/production/abs_res.json <==
{"edge": "[[0 1 2 0 0 0]\n [0 0 0 1 0 0]\n [0 0 0 1 0 0]\n [0 0 0 0 0 0]\n [0 0 0 0 0 0]\n [0 0 0 0 0 0]]", "boxes": "[[183.69492  105.4724   223.08496  188.80843 ]\n [261.7604    33.06594  302.72952  160.81693 ]\n [ 95.044785  50.78039  134.18846  140.12213 ]\n [185.46094    4.105362 221.9195    90.80366 ]]", "nodes": ["2a=-x", "3return a", "0x>=0", "1 a = x"]}

==> res/production/cntpos.json <==
{"mat": [[0, 1, 0, 0, 0, 0], [0, 0, 1, 0, 0, 2], [0, 0, 0, 1, 0, 0], [0, 2, 0, 0, 1, 0], [0, 1, 0, 0, 0, 0], [0, 0, 0, 0, 0, 0]], "nodes": 6, "branches": 2, "bb": [0.0, 0.0, 262.5, 349.0], "0": {"label": "0a=i=0", "box": [0, 126, 44, 229]}, "1": {"label": "1i<len", "box": [77, 137, 117, 218]}, "2": {"label": "2i+=1", "box": [164, 0, 204, 78]}, "3": {"label": "3a(i)>0", "box": [237, 138, 277, 229]}, "4": {"label": "4a+=1", "box": [309, 173, 353, 266]}, "5": {"label": "5return a", "box": [164, 92, 204, 183]}}

==> res/production/cntpos_res.json <==
{"edge": "[[0 1 0 0 0 0]\n [0 0 1 2 0 0]\n [0 0 0 0 1 0]\n [0 0 0 0 1 0]\n [0 2 0 0 0 0]\n [0 0 0 0 0 0]]", "boxes": "[[185.73744     26.303288   231.7129      96.47058   ]\n [269.48657    106.243355   315.14423    176.99042   ]\n [  0.85775757  95.9195      50.323402   173.06824   ]\n [ 88.77235    102.194916   133.79251    162.07849   ]]", "nodes": ["=5", "3a(i)>0", "0a=i=0", "1i<len"]}

==> res/production/exchange.json <==
{"mat": [[0, 1, 0], [0, 0, 1], [0, 0, 0]], "nodes": 3, "branches": 0, "bb": [0.0, 0.0, 86.0, 180.0], "0": {"label": "0 c = a", "box": [0, 2, 36, 83]}, "1": {"label": "1 a = b", "box": [72, 0, 108, 85]}, "2": {"label": "2 b = c", "box": [144, 3, 180, 82]}}

==> res/production/exchange_res.json <==
{"edge": "[[0 1 0 0 0 0]\n [0 0 1 0 0 0]\n [0 0 0 0 0 0]\n [0 0 0 0 0 0]\n [0 0 0 0 0 0]\n [0 0 0 0 0 0]]", "boxes": "[[107.06253  53.88982 143.66061 138.95845]\n [251.60281  54.66443 288.84158 138.09073]\n [179.10356  52.37527 215.98988 144.19868]]", "nodes": ["0 c = a", "2 b = c", "1 a = b"]}

==> res/production/factorial.json <==
{"mat": [[0, 1, 0, 0, 0, 0], [0, 0, 1, 0, 0, 0], [0, 0, 0, 1, 0, 0], [0, 0, 0, 0, 1, 0], [0, 0, 2, 0, 0, 1], [0, 0, 0, 0, 0, 0]], "nodes": 6, "branches": 1, "bb": [0.0, 0.0, 146.0, 414.0], "0": {"label": "0 f = 1", "box": [0, 50, 44, 149]}, "1": {"label": "1 i = n", "box": [78, 59, 118, 140]}, "2": {"label": "2f=f*i", "box": [150, 55, 194, 144]}, "3": {"label": "3 i - -", "box": [227, 0, 271, 86]}, "4": {"label": "4 i > 0", "box": [305, 43, 345, 118]}, "5": {"label": "5return f", "box": [378, 28, 418, 133]}}

==> res/production/factorial_res.json <==
{"edge": "[[0 1 0 0 0 0]\n [0 0 1 0 0 0]\n [0 0 0 1 0 0]\n [0 0 0 0 1 0]\n [0 0 2 0 0 1]\n [0 0 0 0 0 0]]", "boxes": "[[-2.91856766e-01  6.68558197e+01  4.18636780e+01  2.01083725e+02]\n [ 1.44350647e+02  7.36089325e+01  1.86716400e+02  1.93952713e+02]\n [ 2.16918747e+02 -1.78013992e+00  2.59783600e+02  1.16787415e+02]\n [ 7.50691223e+01  8.06762543e+01  1.13651993e+02  1.87667740e+02]\n [ 2.90985901e+02  5.87299194e+01  3.30183411e+02  1.58022751e+02]\n [ 3.64365234e+02  4.95816269e+01  4.03276062e+02  1.84892456e+02]]", "nodes": ["0 f = 1", "2f=f*i", "3 i - -", "1 i = n", "4 i > 0", "5return f"]}

==> res/production/log.json <==
{"mat": [[0, 1, 0, 0], [0, 0, 1, 0], [0, 0, 0, 1], [0, 0, 0, 0]], "nodes": 4, "branches": 0, "bb": [0.0, 0.0, 119.0, 254.0], "0": {"label": "0x=log(a)", "box": [0, 0, 41, 123]}, "1": {"label": "1y=log(b)", "box": [73, 6, 113, 116]}, "2": {"label": "2z=x/y", "box": [144, 15, 186, 107]}, "3": {"label": "3return z", "box": [218, 13, 258, 109]}}

==> res/production/log_res.json <==
{"edge": "[[0 1 0 0 0 0]\n [0 0 1 0 0 0]\n [0 0 0 1 0 0]\n [0 0 0 0 0 0]\n [0 0 0 0 0 0]\n [0 0 0 0 0 0]]", "boxes": "[[143.32524   40.898335 183.14088  153.25018 ]\n [287.74976   50.81104  327.67767  145.57767 ]\n [ 70.49676   39.668777 110.02291  163.39569 ]\n [215.38484   52.732307 257.41238  147.62772 ]]", "nodes": ["1y=log(b)", "3return z", "0x=log(a)", "2z=x/y"]}

==> res/production/max.json <==
{"mat": [[0, 1, 2, 0], [0, 0, 0, 1], [0, 0, 0, 1], [0, 0, 0, 0]], "nodes": 4, "branches": 1, "bb": [0.0, 0.0, 198.0, 201.0], "0": {"label": "0x>=y", "box": [0, 52, 43, 148]}, "1": {"label": "1 a = x", "box": [90, 0, 131, 92]}, "2": {"label": "2 a = y", "box": [89, 106, 132, 202]}, "3": {"label": "3return a", "box": [165, 48, 205, 151]}}

==> res/production/max3.json <==
{"mat": [[0, 1, 2, 0, 0, 0], [0, 0, 0, 1, 0, 0], [0, 0, 0, 1, 0, 0], [0, 0, 0, 0, 1, 2], [0, 0, 0, 0, 0, 1], [0, 0, 0, 0, 0, 0]], "nodes": 6, "branches": 2, "bb": [0.0, 0.0, 207.5, 356.0], "0": {"label": "0 x < y", "box": [0, 57, 44, 158]}, "1": {"label": "1 a = y", "box": [91, 0, 135, 104]}, "2": {"label": "2 a = x", "box": [92, 118, 134, 211]}, "3": {"label": "3 a < z", "box": [168, 59, 212, 156]}, "4": {"label": "4 a = z", "box": [245, 27, 285, 112]}, "5": {"label": "5return a", "box": [317, 49, 360, 166]}}

==> res/production/max3_res.json <==
{"edge": "[[0 1 2 0 0 0]\n [0 0 0 1 0 0]\n [0 0 0 1 0 0]\n [0 0 0 0 1 2]\n [0 0 0 0 0 1]\n [0 0 0 0 0 0]]", "boxes": "[[355.8794      46.28587    402.83496    159.19908   ]\n [188.53873     55.824467   236.72485    148.49207   ]\n [101.379486    -3.482891   153.48698    100.370544  ]\n [  0.43486595  53.04852     48.527557   152.9688    ]\n [104.26317    111.97786    151.55751    203.12358   ]\n [272.09567     24.564606   317.1108     106.89438   ]]", "nodes": ["5return a", "3 a < z", "1 a = y", "0 x < y", "2 a = x", "4 a = z"]}

==> res/production/max_res.json <==
{"edge": "[[0 1 2 0 0 0]\n [0 0 0 1 0 0]\n [0 0 0 1 0 0]\n [0 0 0 0 0 0]\n [0 0 0 0 0 0]\n [0 0 0 0 0 0]]", "boxes": "[[326.6813     60.42779   386.3809    147.22267  ]\n [189.89807    19.33691   239.64755   103.936356 ]\n [182.39044   111.234116  246.9046    189.1639   ]\n [  1.5768547  59.680637   72.37996   147.15768  ]]", "nodes": ["3return a", " a = x", "2 a = y", "0x>=y"]}

==> res/production/poly.json <==
{"mat": [[0, 1, 2, 0, 0, 0], [0, 0, 0, 1, 0, 0], [0, 0, 0, 0, 0, 1], [0, 0, 0, 0, 1, 0], [0, 0, 0, 0, 0, 1], [0, 0, 0, 0, 0, 0]], "nodes": 6, "branches": 1, "bb": [0.0, 0.0, 168.5, 388.0], "0": {"label": "0x>=0", "box": [0, 55, 41, 145]}, "1": {"label": "2y=x-2", "box": [88, 27, 128, 105]}, "2": {"label": "1 a = 0", "box": [142, 96, 182, 172]}, "3": {"label": "3z=x+1", "box": [195, 0, 240, 108]}, "4": {"label": "4a=y/z", "box": [272, 9, 317, 107]}, "5": {"label": "5return a", "box": [349, 38, 392, 154]}}

==> res/production/poly_res.json <==
{"edge": "[[0 1 2 0 0 0]\n [0 0 0 1 0 0]\n [0 0 0 0 0 1]\n [0 0 0 0 1 0]\n [0 0 0 0 0 1]\n [0 0 0 0 0 0]]", "boxes": "[[357.94586    49.863228  402.54852   171.49097  ]\n [199.31702    11.836052  243.8617    123.65873  ]\n [  2.1615486  69.211716   44.583973  162.54356  ]\n [277.5626     22.45906   322.58334   122.332016 ]\n [145.62029   110.684006  185.39433   189.42305  ]\n [ 92.04405    40.472332  131.72478   120.671906 ]]", "nodes": ["5return a", "3z=x+1", "0x>=0", "4a=y/z", "1 a = 0", "2y=x-2"]}

==> res/production/quadrant.json <==
{"mat": [[0, 1, 0, 2, 0], [0, 0, 1, 2, 0], [0, 0, 0, 0, 1], [0, 0, 0, 0, 1], [0, 0, 0, 0, 0]], "nodes": 5, "branches": 2, "bb": [0.0, 0.0, 181.5, 271.0], "0": {"label": "0 x > 0", "box": [0, 60, 40, 141]}, "1": {"label": "1 y > 0", "box": [73, 26, 113, 103]}, "2": {"label": "2 a = 1", "box": [161, 0, 201, 76]}, "3": {"label": "3 a = 0", "box": [159, 90, 202, 185]}, "4": {"label": "4return a", "box": [235, 41, 275, 132]}}

==> res/production/quadrant_res.json <==
{"edge": "[[0 1 2 0 0 0]\n [0 0 2 1 0 0]\n [0 0 0 0 1 0]\n [0 0 0 0 1 0]\n [0 0 0 0 0 0]\n [0 0 0 0 0 0]]", "boxes": "[[296.54587   44.93927  335.91232  137.53448 ]\n [220.95163  101.164536 263.48026  192.39449 ]\n [ 60.360657  68.24568   99.97026  146.74576 ]\n [222.18753    5.515068 261.39673   79.35575 ]\n [133.2319    33.73659  173.07953  107.78877 ]]", "nodes": ["4return a", "3 a = 0", "0 x > 0", "2 a = 1", "1 y > 0"]}

==> res/production/radius.json <==
{"mat": [[0, 1, 0], [0, 0, 1], [0, 0, 0]], "nodes": 3, "branches": 0, "bb": [0.0, 0.0, 135.0, 183.0], "0": {"label": "0x=a*a+b*b", "box": [0, 6, 40, 132]}, "1": {"label": "1x=sqrt(x)", "box": [71, 0, 115, 139]}, "2": {"label": "2return x", "box": [147, 13, 187, 125]}}

==> res/production/radius_res.json <==
{"edge": "[[0 1 0 0 0 0]\n [0 0 1 0 0 0]\n [0 0 0 0 0 0]\n [0 0 0 0 0 0]\n [0 0 0 0 0 0]\n [0 0 0 0 0 0]]", "boxes": "[[105.632     37.75785  145.88414  165.15967 ]\n [253.49951   43.446564 294.21295  157.80945 ]\n [176.78505   32.314217 220.29521  172.78925 ]]", "nodes": ["0x=a*a+b*b", "2return x", "1x=sqrt(x)"]}

==> res/production/sum.json <==
{"mat": [[0, 1, 0, 0, 0, 0], [0, 0, 1, 0, 0, 0], [0, 0, 0, 1, 0, 2], [0, 0, 0, 0, 1, 0], [0, 0, 1, 0, 0, 0], [0, 0, 0, 0, 0, 0]], "nodes": 6, "branches": 1, "bb": [0.0, 0.0, 231.76, 349.0], "0": {"label": "0 s = 0", "box": [0, 120, 39, 213]}, "1": {"label": "1 i = 0", "box": [75, 122, 115, 211]}, "2": {"label": "2i<len", "box": [151, 125, 189, 208]}, "3": {"label": "3s+=a(i)", "box": [240, 0, 276, 97]}, "4": {"label": "4i+=1", "box": [313, 111, 349, 182]}, "5": {"label": "5return s", "box": [240, 116, 276, 217]}}

==> res/production/sum_res.json <==
{"edge": "[[0 1 0 0 0 0]\n [0 0 1 0 0 2]\n [0 0 0 1 2 0]\n [0 0 0 0 0 1]\n [0 0 0 0 0 1]\n [0 0 0 0 0 0]]", "boxes": "[[272.1646      7.4869194 317.65564    94.1358   ]\n [171.31567   105.5662    217.87225   182.47336  ]\n [ 85.8978    103.722626  135.35847   184.00803  ]\n [271.95074    98.783745  317.46198   189.81766  ]\n [ -0.5077877 101.534164   48.006203  185.60841  ]\n [358.36908    92.975555  403.3025    156.8973   ]]", "nodes": ["3s+=a(i)", "2i<len", "1 i = 0", "5return s", "0 s = 0", "4i+=1"]}

==> res/production/test.json <==
{"mat": [[0, 1, 2, 0], [0, 0, 0, 1], [0, 0, 0, 1], [0, 0, 0, 0]], "nodes": 4, "branches": 1, "bb": [0.0, 0.0, 165.5, 199.0], "0": {"label": "0x>=0", "box": [0, 45, 36, 121]}, "1": {"label": "1 a = x", "box": [87, 0, 123, 76]}, "2": {"label": "2a=-x", "box": [87, 95, 123, 165]}, "3": {"label": "3return a", "box": [159, 25, 199, 142]}}

==> res/production/test_res.json <==
{"edge": "[[0 1 2 0 0 0]\n [0 0 0 1 0 0]\n [0 0 0 1 0 0]\n [0 0 0 0 0 0]\n [0 0 0 0 0 0]\n [0 0 0 0 0 0]]", "boxes": "[[258.6821    38.32295  298.28207  159.31198 ]\n [184.44913  108.67845  221.70755  180.74715 ]\n [ 96.92183   57.866333 133.5635   136.13226 ]\n [184.36198   13.141701 221.61357   93.5778  ]]", "nodes": ["3return a", "2a=-x", "0x>=0", "1 a = x"]}
